Sparsification of Matrices and Compressed Sensing

Compressed sensing is a signal processing technique whereby the limits imposed by the Shannon--Nyquist theorem can be exceeded provided certain conditions are imposed on the signal. Such conditions occur in many real-world scenarios, and compressed sensing has emerging applications in medical imaging, big data, and statistics. Finding practical matrix constructions and computationally efficient recovery algorithms for compressed sensing is an area of intense research interest. Many probabilistic matrix constructions have been proposed, and it is now well known that matrices with entries drawn from a suitable probability distribution are essentially optimal for compressed sensing. Potential applications have motivated the search for constructions of sparse compressed sensing matrices (i.e., matrices containing few non-zero entries). Various constructions have been proposed, and simulations suggest that their performance is comparable to that of dense matrices. In this paper, extensive simulations are presented which suggest that sparsification leads to a marked improvement in compressed sensing performance for a large class of matrix constructions and for many different recovery algorithms.

==> GraphFourData.txt <==
rows $1$ $0.7$ $0.4$ $0.1$ $0.05$
100 13 17 19 19  4 
150 20 26 32 44 42 
200 27 36 44 59 58 
250 34 48 60 75 74 
300 42 57 72 90 89 
350 48 64 80 106 105 
400 52 75 97 121 121 
450 58 88 110 137 136 
500 62 98 120 152 151 
550 68 102 125 167 167 
600 73 112 143 182 182 
650 77 122 157 198 198 
700 83 126 168 213 213 
750 86 136 179 228 229 
800 92 143 190 244 245 
850 97 151 199 260 260 
900 97 155 212 274 275 
950 103 167 219 289 291 
1000 110 174 230 305 306 
1100 117 183 249 336 337 
1200 122 198 269 366 369 
1300 131 207 287 395 399 
1400 136 222 310 425 430 


==> GraphOneData.txt <==
k $1$ $0.1$ $0.05$
1 100 100 100 
2 100 99 100 
3 100 100 100 
4 100 100 100 
5 100 99 100 
6 100 99 100 
7 99 99 100 
8 100 100 100 
9 100 99 100 
10 100 99 100 
11 100 99 100 
12 100 99 100 
13 99 100 100 
14 99 100 100 
15 100 99 100 
16 99 99 100 
17 100 99 99 
18 100 100 99 
19 100 100 99 
20 99 99 99 
21 100 100 99 
22 99 100 100 
23 100 100 99 
24 99 99 99 
25 100 99 99 
26 99 99 99 
27 100 99 99 
28 100 99 100 
29 99 99 99 
30 99 99 99 
31 99 100 99 
32 100 99 99 
33 99 100 99 
34 100 99 99 
35 100 99 99 
36 100 99 100 
37 99 100 98 
38 98 100 99 
39 99 100 99 
40 97 100 100 
41 95 99 99 
42 94 99 99 
43 87 97 99 
44 85 96 98 
45 78 92 99 
46 72 89 96 
47 61 83 96 
48 51 73 92 
49 40 69 87 
50 31 58 83 
51 26 41 68 
52 19 39 66 
53 13 33 55 
54 8 23 45 
55 6 18 31 
56 3 14 29 
57 2 8 20 
58 0 5 14 
59 1 2 9 
60 0 2 6 


==> GraphThreeData.dat <==
r $1$ $0.1$ $0.05$
200 46  46  47
225 41  43  43
250 38  40  40
275 36  38  38
300 34  37  36
325 33  35  35
350 30  33  34
375 29  32  32
400 28  30  31
425 28  30  30
450 27  29  29
475 26  28  28
500 25  28  28
525 25  28  26
550 24  27  26
575 23  27  26
600 23  27  25
625 22  25  25
650 22  26  24
675 22  25  24
700 21  25  23
725 21  24  23
750 20  24  23
775 20  24  23
800 20  23  22
825 20  24  22
850 19  23  22
875 20  23  21
900 19  22  21
925 18  23  21
950 18  23  21
975 19  22  20
1000 18  22  20


==> GraphTwoData.txt <==
r LP OMP CoSaMP
1 40 7 28 
0.9 39 8 32 
0.8 39 9 34 
0.7 40 9 37 
0.6 39 11 38 
0.5 40 12 42 
0.4 39 13 44 
0.3 41 15 51 
0.2 41 16 56 
0.15 41 18 59 
0.1 44 17 59 
0.08 45 15 59 
0.06 46 13 59 
0.04 47 9 57 
0.02 37 2 3 
0 0 0 0

